Quantitative Group Testing and the rank of random matrices

Given a random Bernoulli matrix $ A\in \{0,1\}^{m\times n} $, an integer $ 0< k < n $ and the vector $ y:=Ax $, where $ x \in \{0,1\}^n $ is of Hamming weight $ k $, the objective in the {\em Quantitative Group Testing} (QGT) problem is to recover $ x $. This problem is more difficult the smaller $m$ is. For parameter ranges of interest to us, known polynomial time algorithms require values of $m$ that are much larger than $k$. In this work, we define a seemingly easier problem that we refer to as {\em Subset Select}. Given the same input as in QGT, the objective in Subset Select is to return a subset $ S \subseteq [n] $ of cardinality $ m $, such that for all $ i\in [n] $, if $ x_i = 1 $ then $ i\in S $. We show that if the square submatrix of $A$ defined by the columns indexed by $S$ has nearly full rank, then from the solution of the Subset Select problem we can recover in polynomial-time the solution $x$ to the QGT problem. We conjecture that for every polynomial time Subset Select algorithm, the resulting output matrix will satisfy the desired rank condition. We prove the conjecture for some classes of algorithms. Using this reduction, we provide some examples of how to improve known QGT algorithms. Using theoretical analysis and simulations, we demonstrate that the modified algorithms solve the QGT problem for values of $ m $ that are smaller than those required for the original algorithms.

==> figures/data/2kssbt-k126-n16000.csv <==
0,x,y
0,1000,0.0
1,1750,0.05
2,2500,0.59
3,3250,0.91
4,4000,0.98
5,4750,1.0
6,5500,1.0
7,6250,1.0
8,7000,1.0
9,7750,1.0
10,8500,1.0
11,9250,1.0


==> figures/data/2kssbt-k48-n16000.csv <==
0,x,y
0,400,0.0
1,550,0.0
2,700,0.0
3,850,0.04
4,1000,0.23
5,1150,0.53
6,1300,0.68
7,1450,0.88
8,1600,0.96
9,1750,0.95
10,1900,0.99
11,2050,0.99
12,2200,0.99
13,2350,0.99
14,2500,1.0
15,2650,1.0
16,2800,1.0


==> figures/data/Q_OMP-n=1000-k=150-m=50_50_1050-trais=100.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.02
4,450,0.33
5,500,0.89
6,550,0.98
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/Q_OMP-n=1000-k=50-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.15
4,250,0.88
5,300,1.0
6,350,1.0
7,400,1.0
8,450,1.0
9,500,1.0
10,550,1.0
11,600,1.0
12,650,1.0
13,700,1.0
14,750,1.0
15,800,1.0
16,850,1.0
17,900,1.0
18,950,1.0
19,1000,1.0


==> figures/data/boxed_bp-n=1000-k=150-m=50_50_1050-trais=100.csv <==
0,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.0
4,250,0.0
5,300,0.04
6,350,0.98
7,400,1.0
8,450,1.0
9,500,1.0
10,550,1.0
11,600,1.0
12,650,1.0
13,700,1.0
14,750,1.0
15,800,1.0
16,850,1.0
17,900,1.0
18,950,1.0
19,1000,1.0


==> figures/data/boxed_bp-n=1000-k=50-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.18
3,200,1.0
4,250,1.0
5,300,1.0
6,350,1.0
7,400,1.0
8,450,1.0
9,500,1.0
10,550,1.0
11,600,1.0
12,650,1.0
13,700,1.0
14,750,1.0
15,800,1.0
16,850,1.0
17,900,1.0
18,950,1.0
19,1000,1.0


==> figures/data/bt-k126-n16000.csv <==
0,x,y
0,1000,0.0
1,1750,0.0
2,2500,0.0
3,3250,0.0
4,4000,0.01
5,4750,0.17
6,5500,0.56
7,6250,0.8
8,7000,0.97
9,7750,0.99
10,8500,1.0
11,9250,1.0


==> figures/data/bt-k48-n16000.csv <==
0,x,y
0,400,0.0
1,550,0.0
2,700,0.0
3,850,0.0
4,1000,0.0
5,1150,0.0
6,1300,0.01
7,1450,0.12
8,1600,0.25
9,1750,0.47
10,1900,0.61
11,2050,0.73
12,2200,0.82
13,2350,0.94
14,2500,0.92
15,2650,1.0
16,2800,0.98


==> figures/data/iterative_threshold_then_threshold-n=1000-k=150-m=50_50_1050-trais=100.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.0
4,450,0.11
5,500,0.6
6,550,0.96
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/iterative_threshold_then_threshold-n=1000-k=50-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.2
4,250,0.87
5,300,1.0
6,350,1.0
7,400,1.0
8,450,1.0
9,500,1.0
10,550,1.0
11,600,1.0
12,650,1.0
13,700,1.0
14,750,1.0
15,800,1.0
16,850,1.0
17,900,1.0
18,950,1.0
19,1000,1.0


==> figures/data/k_t_tt-n=1000-k=100-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.0
4,250,0.0
5,300,0.0
6,350,0.0
7,400,0.0
8,450,0.01
9,500,0.19
10,550,0.57
11,600,0.86
12,650,0.97
13,700,0.96
14,750,1.0
15,800,1.0
16,850,1.0
17,900,1.0
18,950,1.0
19,1000,1.0


==> figures/data/k_t_tt-n=1000-k=150-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.0
4,250,0.0
5,300,0.0
6,350,0.0
7,400,0.0
8,450,0.0
9,500,0.0
10,550,0.0
11,600,0.05
12,650,0.29
13,700,0.58
14,750,0.85
15,800,0.94
16,850,0.96
17,900,1.0
18,950,1.0
19,1000,1.0


==> figures/data/k_t_tt-n=1000-k=160-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.0
4,250,0.0
5,300,0.0
6,350,0.0
7,400,0.0
8,450,0.0
9,500,0.0
10,550,0.0
11,600,0.02
12,650,0.14
13,700,0.45
14,750,0.72
15,800,0.9
16,850,0.99
17,900,0.99
18,950,1.0
19,1000,1.0


==> figures/data/k_t_tt-n=1000-k=50-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.0
4,250,0.0
5,300,0.09
6,350,0.55
7,400,0.92
8,450,1.0
9,500,1.0
10,550,1.0
11,600,1.0
12,650,1.0
13,700,1.0
14,750,1.0
15,800,1.0
16,850,1.0
17,900,1.0
18,950,1.0
19,1000,1.0


==> figures/data/k_thresholding-n=1000-k=100-m=250_50_1000-trais=100.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.0
4,450,0.0
5,500,0.0
6,550,0.0
7,600,0.0
8,650,0.0
9,700,0.0
10,750,0.0
11,800,0.0
12,850,0.0
13,900,0.0
14,950,0.0


==> figures/data/k_thresholding-n=1000-k=160-m=250_50_1000-trais=100.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.0
4,450,0.0
5,500,0.0
6,550,0.0
7,600,0.0
8,650,0.0
9,700,0.0
10,750,0.0
11,800,0.0
12,850,0.0
13,900,0.0
14,950,0.0


==> figures/data/m_thresholding-n=1000-k=150-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.0
4,250,0.0
5,300,0.0
6,350,0.0
7,400,0.0
8,450,0.0
9,500,0.0
10,550,0.01
11,600,0.1
12,650,0.21
13,700,0.48
14,750,0.66
15,800,0.74
16,850,0.92
17,900,0.95
18,950,1.0
19,1000,1.0


==> figures/data/m_thresholding-n=1000-k=50-m=50_50_1050-trais=100.csv <==
,x,y
0,50,0.0
1,100,0.0
2,150,0.0
3,200,0.0
4,250,0.01
5,300,0.2
6,350,0.48
7,400,0.82
8,450,0.91
9,500,0.98
10,550,1.0
11,600,0.99
12,650,1.0
13,700,1.0
14,750,1.0
15,800,1.0
16,850,1.0
17,900,1.0
18,950,1.0
19,1000,1.0


==> figures/data/mp-k100-n1000.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.01
4,450,0.1
5,500,0.21
6,550,0.34
7,600,0.57
8,650,0.68
9,700,0.75
10,750,0.77
11,800,0.85
12,850,0.94
13,900,0.98
14,950,0.99


==> figures/data/mp-k160-n1000.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.0
4,450,0.0
5,500,0.0
6,550,0.0
7,600,0.0
8,650,0.01
9,700,0.06
10,750,0.12
11,800,0.23
12,850,0.32
13,900,0.42
14,950,0.49


==> figures/data/mpr-k100-n1000.csv <==
,x,y
0,250,0.0
1,300,0.01
2,350,0.32
3,400,0.87
4,450,0.99
5,500,1.0
6,550,1.0
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/mpr-k160-n1000.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.01
4,450,0.06
5,500,0.67
6,550,0.96
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/ompq-k100-n1000.csv <==
,x,y
0,250,0.0
1,300,0.04
2,350,0.54
3,400,0.98
4,450,1.0
5,500,1.0
6,550,1.0
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/ompq-k160-n1000.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.0
4,450,0.18
5,500,0.7
6,550,0.96
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/ssbt-k126-n16000.csv <==
0,x,y
0,1000,0.0
1,1750,0.47
2,2500,0.99
3,3250,1.0
4,4000,1.0
5,4750,1.0
6,5500,1.0
7,6250,1.0
8,7000,1.0
9,7750,1.0
10,8500,1.0
11,9250,1.0


==> figures/data/ssbt-k48-n16000.csv <==
0,x,y
0,400,0.0
1,550,0.01
2,700,0.42
3,850,0.77
4,1000,0.94
5,1150,1.0
6,1300,1.0
7,1450,1.0
8,1600,1.0
9,1750,1.0
10,1900,1.0
11,2050,1.0
12,2200,1.0
13,2350,1.0
14,2500,1.0
15,2650,1.0
16,2800,1.0


==> figures/data/ssmp-k100-n1000.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.19
3,400,0.77
4,450,1.0
5,500,1.0
6,550,1.0
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/ssmp-k160-n1000.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.0
4,450,0.11
5,500,0.4
6,550,0.91
7,600,0.98
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/ssmpr-k100-n1000.csv <==
,x,y
0,250,0.0
1,300,0.01
2,350,0.32
3,400,0.9
4,450,0.99
5,500,1.0
6,550,1.0
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/ssmpr-k160-n1000.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.01
4,450,0.08
5,500,0.71
6,550,0.99
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/ssompq-k100-n1000.csv <==
,x,y
0,250,0.0
1,300,0.05
2,350,0.6
3,400,0.99
4,450,1.0
5,500,1.0
6,550,1.0
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0


==> figures/data/ssompq-k160-n1000.csv <==
,x,y
0,250,0.0
1,300,0.0
2,350,0.0
3,400,0.0
4,450,0.26
5,500,0.84
6,550,0.98
7,600,1.0
8,650,1.0
9,700,1.0
10,750,1.0
11,800,1.0
12,850,1.0
13,900,1.0
14,950,1.0

